Guiding the Search Towards Failure-Inducing Test Inputs Using Support Vector Machines

In this paper, we present NSGA-II-SVM (Non-dominated Sorting Genetic Algorithm with Support Vector Machine Guidance), a novel learnable evolutionary and search-based testing algorithm that leverages Support Vector Machine (SVM) classification models to direct the search towards failure-revealing test inputs. Supported by genetic search, NSGA-II-SVM creates iteratively SVM-based models of the test input space, learning which regions in the search space are promising to be explored. A subsequent sampling and repetition of evolutionary search iterations allow to refine and make the model more accurate in the prediction. Our preliminary evaluation of NSGA-II-SVM by testing an Automated Valet Parking system shows that NSGA-II-SVM is more effective in identifying more critical test cases than a state of the art learnable evolutionary testing technique as well as naive random search.

==> cfp.txt <==
https://conf.researchr.org/track/ssbse-2023/ssbse-2023-research-papers

Call for Papers

We invite the submission of high-quality papers describing novel and original work in all areas of SBSE including, but not limited to, applications of SBSE to novel problems, theoretical analyses of search algorithms for software engineering, rigorous empirical evaluations of SBSE techniques, and reports of industrial experiences. SSBSE welcomes applications of search-based techniques throughout the software engineering lifecycle. We also invite the application of a broad range of search methods - ranging from exact operational research techniques to nature-inspired algorithms, local search metaheuristics, and simulated annealing. We particularly encourage papers that report on software engineering applications to which SBSE has not been applied before. Research papers must be of up to 15 pages, including all text, figures, references, and appendices.

Format and submission
Papers must not have been previously published, or be in consideration for, any journal, book, or another conference. Papers will be evaluated by members of the program committee based on their originality, technical soundness, and presentation quality. Submissions must conform to Springer’s LNCS format. Like previous editions of SSBSE, the Research Paper Track will follow a strong double-anonymous reviewing process in which the identity of authors will not be known to the program committee at any time during the process. The papers submitted must not reveal the authors’ identities in any way.

Authors should leave out author names and affiliations from the body of their submission. Authors should ensure that any citation to related work by themselves is written in the third person, that is, " the prior work of XYZ" as opposed to " our prior work". Authors should avoid providing URLs to author-revealing sites (tools, data sets). The paper can mention the existence of such sites, but the visit of such sites should not be needed to conduct the review. You can submit, optionally, a zip file or a pdf file containing supplementary material (raw data, data sets, experiments, etc.), which should also be blinded. The program committee will not necessarily consider it in the paper review process. Authors should anonymize author-revealing company names yet can provide general characteristics of the organisations involved needed to understand the context of the paper. Authors having further questions on double-blind reviewing are encouraged to contact the Program Chairs by email. Papers that do not comply with the double-blind review process will be desk-rejected. If a paper is accepted, at least one author is expected to attend the symposium and present the paper.
